Improved magneto-optical trapping of Ca

We investigate the limiting factors in the standard implementation of the Ca magneto-optical trap. We find that intercombination transitions from the 4s5p 1P1 state used to repump electronic population from the 3d4s 1D2 state severely reduce the trap lifetime. We explore seven alternative repumping schemes theoretically and investigate five of them experimentally. We find all five of these schemes yield a significant increase in trap lifetime and consequently improve the number of atoms and peak atom density by as much as ~20x and ~6x, respectively. One of these transitions, at 453 nm, is shown to approach the fundamental limit for a Ca magneto-optical trap with repumping only from the 3d4s 1D2 state, yielding a trap lifetime of ~5 s.

==> README.txt <==
Supplementary material include 
0) README.txt
	this file
	
1) Ca-levels.NIST.xlsx 
	Microsoft excel file with energy level and atomic structure information for the first 75
	lowest-energy level of CaI
	This file was generated from NIST ASD database: 
	https://www.nist.gov/pml/atomic-spectra-database

2) Ca.transition-array.mout 
	text file with computed E1 reduced matrix elements.
	File format is in mathematica language (see Ca-supplement.nb for format)

3) Ca-supplement.nb
	Mathematica notebook. It is a front-end for conveniently accessing and analyzing  
	data stored in  Ca-levels.NIST.xlsx and Ca.transition-array.mout
	
	

